Orbital Dynamics of Atlas (S XV): Its Current Orbit and the Recent Past

This study comprehensively analyzes Atlas's current orbit, focusing on the secular and resonant perturbations caused by Prometheus, Pandora, and Saturn's oblateness. We performed numerical integration of the exact equations of motion for a dense ensemble of Atlas clone satellites. Through spectral analysis and interpretation of these orbits on dynamical maps, we identified the domain of the 54:53 Prometheus-Atlas and 70:67 Pandora-Atlas mean-motion resonances, showing that Atlas lies on the boundary of the separatrices of each of these resonances. We also identified the domains for the multiplets $\Psi_{1}$, $\Psi_{2}$, $\Psi_{3}$ and $\Psi_{4}$ associated with 70:67 resonance. Additionally, we explored the variation in Prometheus's eccentricity, demonstrating that as eccentricity increases (or decreases) in the 54:53 resonance domain correspondingly decreases (or increases). This combined analysis, between the above mappings, revealed qualitatively the overlap between the 54:53 and 70:67 resonances, which are responsible for the chaotic behavior of Atlas's orbit. We quantified chaotic motion in frequency space and found that the vicinity of Atlas is characterized by weak to moderate chaos, rather than strong chaos. Finally, we investigated Atlas's recent past, considering Prometheus's migration under the influence of Saturn's tidal forces. This analysis reveals several resonances crossed in the past, particularly focusing on the Atlas-Prometheus pair, which exhibited a co-orbital configuration.

==> README.txt <==
This is Elsevier's new document class for typeset journal articles,
elsarticle.cls.  It is now accepted for submitted articles, both in
Elsevier's electronic submission system and elsewhere.

Elsevier's previous document class for typeset articles, elsart.cls,
is now over 10 years old. It has been replaced with this newly written
document class elsarticle.cls, which has been developed for Elsevier
by the leading TeX developer STM Document Engineering Pvt Ltd.

elsarticle.cls is based upon the standard LaTeX document class
article.cls. It uses natbib.sty for bibliographical references.

Bugs and problems with elsarticle.cls may be reported to the
developers of the class via elsarticle@stmdocs.in.

The file manifest.txt provides a list of the files in the elsarticle
bundle.  The following are the main files available:
- elsarticle.dtx, the dtx file
- elsdoc.pdf, the user documentation
- elsarticle-template-num.tex, template file for numerical citations
- elsarticle-template-harv.tex, template file for name-year citations
- elsarticle-template-num-names.tex, template file for numerical 
  citations + new natbib option.  Eg. Jones et al. [21]
- elsarticle-num.bst, bibliographic style for numerical references
- elsarticle-harv.bst, bibliographic style for name-year references
- elsarticle-num-names.bst, bibliographic style for numerical 
  referencces + new natbib option for citations.

To extract elsarticle.cls from *.dtx: latex elsarticle.ins

The documentation file is elsdoc.tex in the contrib directory.  To
compile it:
1. pdflatex elsdoc
2. pdflatex elsdoc
3. pdflatex elsdoc

or

use the makefile. Use the target `all' (eg: make all).

The above procedure will create a print version, namely elsdoc.pdf.

Copyright 2007-2020, Elsevier. Bugs, feature requests, suggestions and
comments may be mailed to elsarticle@stmdocs.in. elsarticle.cls,
related documentation and supporting packages are released under the
LATEX Project Public Licence, either version 1.3 or any later
version. This work has the LPPL maintenance status
'author-maintained'.


==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



